PanRep: Graph neural networks for extracting universal node embeddings in heterogeneous graphs

Learning unsupervised node embeddings facilitates several downstream tasks such as node classification and link prediction. A node embedding is universal if it is designed to be used by and benefit various downstream tasks. This work introduces PanRep, a graph neural network (GNN) model, for unsupervised learning of universal node representations for heterogenous graphs. PanRep consists of a GNN encoder that obtains node embeddings and four decoders, each capturing different topological and node feature properties. Abiding to these properties the novel unsupervised framework learns universal embeddings applicable to different downstream tasks. PanRep can be furthered fine-tuned to account for possible limited labels. In this operational setting PanRep is considered as a pretrained model for extracting node embeddings of heterogenous graph data. PanRep outperforms all unsupervised and certain supervised methods in node classification and link prediction, especially when the labeled data for the supervised methods is small. PanRep-FT (with fine-tuning) outperforms all other supervised approaches, which corroborates the merits of pretraining models. Finally, we apply PanRep-FT for discovering novel drugs for Covid-19. We showcase the advantage of universal embeddings in drug repurposing and identify several drugs used in clinical trials as possible drug candidates.

==> area-chair-message.txt <==
Dear Area Chair,

We will like to bring to your attention the weaknesses raised by Reviewer #3, which we believe are unfair.

The reviewer raised the issue that our paper ignored [1,2] and as such its novelty is limited. The reason that we did not discuss [1,2] is because we were not aware of them. These papers will be presented in KDD 2020 in late August 2020, and they were publicly available after the NeurIPS paper submission deadline---they appeared on arXiv in late June 2020. Moreover, these works do not diminish PanRep's novel contributions as there are extensive differences between these works and PanRep. 

In addition, the same review misrepresents what our paper stated. Specifically, the review stated “The authors should explain why these four decoders are enough to capture the very "general" properties of graphs.” However, our paper states that the general graph properties that our decoders are designed to capture are (i) the clustering of local node features, (ii) structural similarity among nodes, (iii) the local and intermediate neighborhood structure, and (iv) the mutual information among same-type nodes. The paper does not claim anything more about its decoders.

We like to believe that the reviewer’s comments were a result of a misunderstanding about when [1,2] were publicly available, which inadvertently biased their view of our paper and its contributions in a negative way. We also want to point out that their review was the only negative review among the four reviews that our paper received.

[1] Hu et al. GPT-GNN: Generative Pre-Training of Graph Neural Networks. KDD 2020
[2] Qiu et al. GCC: Graph Contrastive Coding for Graph Neural Network Pre-Training. KDD 2020

